Not Your Average App: A Large-scale Privacy Analysis of Android Browsers

The transparency and privacy behavior of mobile browsers has remained widely unexplored by the research community. In fact, as opposed to regular Android apps, mobile browsers may present contradicting privacy behaviors. On the one end, they can have access to (and can expose) a unique combination of sensitive user data, from users' browsing history to permission-protected personally identifiable information (PII) such as unique identifiers and geolocation. However, on the other end, they also are in a unique position to protect users' privacy by limiting data sharing with other parties by implementing ad-blocking features. In this paper, we perform a comparative and empirical analysis on how hundreds of Android web browsers protect or expose user data during browsing sessions. To this end, we collect the largest dataset of Android browsers to date, from the Google Play Store and four Chinese app stores. Then, we developed a novel analysis pipeline that combines static and dynamic analysis methods to find a wide range of privacy-enhancing (e.g., ad-blocking) and privacy-harming behaviors (e.g., sending browsing histories to third parties, not validating TLS certificates, and exposing PII -- including non-resettable identifiers -- to third parties) across browsers. We find that various popular apps on both Google Play and Chinese stores have these privacy-harming behaviors, including apps that claim to be privacy-enhancing in their descriptions. Overall, our study not only provides new insights into important yet overlooked considerations for browsers' adoption and transparency, but also that automatic app analysis systems (e.g., sandboxes) need context-specific analysis to reveal such privacy behaviors.

==> metadata.json <==
{
	"title": "Not Your Average App: A Large-scale Privacy Analysis of Android Browsers",
	"keywords": ["Android", "Privacy", "Mobile Browsers"],
	"abstract": "The transparency and privacy behavior of mobile browsers has remained widely unexplored by the research community. In fact, as opposed to regular Android apps, mobile browsers may present contradicting privacy behaviors. On the one end, they can have access to (and can expose) a unique combination of sensitive user data, from users’ browsing history to permission-protected personally identifiable information (PII) such as unique identifiers and geolocation. However, on the other end, they also are in a unique position to protect users’ privacy by limiting data sharing with other parties by implementing ad-blocking features. In this paper, we perform a comparative and empirical analysis on how hundreds of Android web browsers protect or expose user data during browsing sessions. To this end, we collect the largest dataset of Android browsers to date, from the Google Play Store and four Chinese app stores. Then, we developed a novel analysis pipeline that combines static and dynamic analysis methods to find a wide range of privacy-enhancing (e.g., ad-blocking) and privacy-harming behaviors (e.g., sending browsing histories to third parties, not validating TLS certificates, and exposing PII---including non-resettable identifiers---to third parties) across browsers. We find that various popular apps on both Google Play and Chinese stores have these privacy-harming behaviors, including apps that claim to be privacy-enhancing in their descriptions. Overall, our study not only provides new insights into important yet overlooked considerations for browsers’ adoption and transparency, but also that automatic app analysis systems (e.g., sandboxes) need context-specific analysis to reveal such privacy behaviors.",
	"authors": [
		{
			"first_name": "Amogh",
			"last_name": "Pradeep",
			"institution": "Northeastern University"
		},
		{
			"first_name": "Álvaro",
			"last_name": "Feal",
			"institution": "IMDEA Networks Institute / Universidad Carlos III de Madrid"
		},
		{
			"first_name": "Julien",
			"last_name": "Gamba",
			"institution": "IMDEA Networks Institute / Universidad Carlos III de Madrid"
		},
		{
			"first_name": "Ashwin",
			"last_name": "Rao",
			"institution": "University of Helsinki"
		},
		{
			"first_name": "Martina",
			"last_name": "Lindorfer",
			"institution": "TU Wien"
		},
		{
			"first_name": "Narseo",
			"last_name": "Vallina-Rodriguez",
			"institution": "IMDEA Networks Institute / AppCensus Inc."
		},
		{
			"first_name": "David",
			"last_name": "Choffness",
			"institution": "Northeastern University"
		}
	],
	"attestation": "I attest that the values in this file are correct and exactly match those in the accompanying pdf file"
}

==> plots/behavioral_analysis_overview.csv <==
test,apps,packs,percentage
Content modification, \modifierBrowsers, 0, \modifierPercentage
PII exposure, \totalPiiLeakBrowsers, 0, \leakPIIPercentage
Browser history exposure, \totalHistoryLeakBrowsers, 0, \historyLeakPercentage
Incorrect TLS validation, \totalHTTPSFailBrowsers, 0, \httpsFailPercentage


==> plots/browser_engines.csv <==
engine,apps,packs,percentage
WebView,435,324,74.31
Uncategorized,352,263,60.32
Chrome,193,168,38.53
Missing,151,109,25.0
Chromelike,36,27,6.19
Gecko,24,21,4.82
Blank,15,13,2.98
Opera,7,5,1.15
\textbf{Total},\textbf{586},\textbf{436},\textbf{100.0}


==> plots/cn_ru_list.csv <==
russia,china,category
ipvnews.org,cnpolitics.org,News
noblockme.ru,ipfs.io,Anonymity
uapolitics.com,chinalawandpolicy.com,Political Criticism
buddhist.ru,www.falundafa.org,Religion
www.nodrugs.ru,m.gjw.com,Alcohol and Drugs
roskomsvoboda.org,clb.org.hk,Human Rights
hunafa.com,twnlocalismfront.tumblr.com,Terrorism and Militants
lotoru.com,hk.sandsmacao.com,Gambling
bride.ru,tantanapp.com,Dating
pornoelena.net,t66y.com,Pornography Sharing


==> plots/fsmon_pii.csv <==
pii,all_brow,all_pack,play_brow,play_pack,pre_brow,pre_pack,alt_brow,alt_pack
\textbf{Total},\textbf{0},\textbf{0},\textbf{0},\textbf{0},\textbf{0},\textbf{0},\textbf{0},\textbf{0}


==> plots/history_end_host_full.csv <==
company:browsers:packages:android_id:imei:screen_info:location_info:Ad_id:device_mac:wifi_mac:wifi_name:device_ip:installed_packages:os_info:misc
AppsFlyer:8:8::::1:8:::::::
Casale Media:7:7::::::::::::
Rubicon Project:6:6::::::::::::
Yandex*:3:3:::::1:::::::
Moat:3:3::::::::::::
Verizon:2:2:::::1:::::::
360:2:2::::1::::::::
Adnxs:2:2::::::::::::
Oupeng:1:1::::::::::::
Baidu:1:1::::1::::::::
ilovegame:1:1::::::::::::
baoruan:1:1::::::::::::
FDVR*:1:1::::::::::::
Google Datamixer:1:1::::::::::::
Kiddoware*:1:1::::::::::::
Maxthon*:1:1::::::::::::
Orbitum*:1:1::::::::::::
Fillr:1:1::::::::::::
Tencent*:1:1::::::::::::
fddm:1:1::::::::::::
MiOTA*:1:1::::1::::::::
Bing:1:1::::::::::::
Mail.ru*:1:1:::::1:::::1::
Aonbrowser:1:1::::::::::::
Google Analytics:1:1::::::::::::
Orbitum:1:1::::::::::::
\textbf{Total}:\textbf{37}:\textbf{37}::::\textbf{4}:\textbf{10}:::::\textbf{1}::


==> plots/https_fail.csv <==
count,package
7,acr.browser.lightning
7,acr.browser.barebones
6,com.jx.fastbrowser
5,gpc.myweb.hinet.net.PopupWeb
5,com.mx.browser
5,com.ledu.wbrowser
3,com.moban.wnbrowser
3,com.kk.jd.browser
3,com.jilua.browser
3,com.cplatform.android.cmsurfclient
2,com.jx.safebrowser
2,com.decad3nce.hoverbrowser
1,org.zbrowser.ui.activities
1,mixiaba.com.Browser
1,dotc.mobi.swift.browser
1,com.vc.browser
1,com.tiantianmini.android.browser
1,com.tencent.mtt
1,com.saschaha.browser
1,com.pcpop.popapk
1,com.my.browserplus
1,com.mmbox.xbrowser.gp
1,com.ledu.ebrowser
1,com.jx.minibrowser
1,com.huohoubrowser
1,com.happy.browser
1,com.fchatnet.minibrowser
1,com.crowbar.beaverlite
1,com.cnisg.wukong
1,com.browser2345
1,com.apusapps.browser.turbo
70,Total (31)


==> plots/in_list.csv <==
india,category
www.paktimes.com,News
www.sentinelassam.com,News
www.indian-elections.com,Political Criticism
www.hindujagruti.org,Religion
www.aardip.org,Human Rights
www.cis-india.org,Human Rights
mate4all.com,Dating
trulymadly.com,Dating
www.xnxx.com,Pornography
www.pornhub.com,Pornography


==> plots/misc_details.csv <==
misc,packages,hosts
\textbf{Totals},\textbf{0},\textbf{0}


==> plots/perm_usage.csv <==
perm,app,both,sdk
READ-PHONE-STATE,10.0,40.0,50.0
ACCESS-FINE-LOCATION,10.0,20.0,70.0
ACCESS-COARSE-LOCATION,10.0,20.0,70.0
GET-ACCOUNTS,20.0,20.0,70.0
CAMERA,10.0,10.0,90.0
READ-PHONE-NUMBERS,50.0,10.0,40.0
READ-SMS,50.0,10.0,40.0
READ-EXTERNAL-STORAGE,80.0,0.0,20.0
SEND-SMS,30.0,10.0,60.0


==> plots/pii_hosts.csv <==
host,Ad_id,device_mac,device_ip,android_id,location_info,total
Firebase,33,,,,,33
Facebook,24,,,,2,24
Alibaba,1,2,,1,14,18
AppsFlyer,13,,,,1,13
Verizon,9,,,,,9
Baidu,,,,,7,7
Adjust,7,,,,,7
Twitter,6,,,,,6
umsns,1,1,,6,,6
Appnext,6,,,,,6
OneSignal,5,,,,,5
StartAppService,4,,2,,1,4
Google Analytics,3,,,,1,4
AppsGeyser,3,,,,,3
StartApp,3,,,,,3
ctobsnssdk,1,3,,,,3
toutiao,,,1,,2,3
Mobvista,1,,,,1,2
Microsoft,,,,,2,2
360,,,,,2,2
Taboola,2,,,,,2
\textbf{Total},\textbf{98},\textbf{8},\textbf{4},\textbf{7},\textbf{41},\textbf{135}


==> plots/pii_hosts_detailed.csv <==
host,total
\textbf{Totals},\textbf{125}


==> plots/pii_hosts_extended.csv <==
host,device_ip,device_mac,installed_packages,Ad_id,location_info,total
smardroid,,,,1,,1
Google devicecheck,,,,,1,1
Yahoo Search,,,,,1,1
Tencent,,,,,1,1
Mindworks,,,,1,,1
Urora,1,,1,,,1
impression,,,,1,,1
Brave,,,,,1,1
Opera*,,,,1,,1
Amap,,,,,1,1
Kuaishou,,,,,1,1
1look,,1,,,,1
yladm,,1,,,,1
AdColony,,,,1,,1
UCWeb*,,,,,1,1
uodoo,,,,,1,1
UCWeb,,1,,1,,1
suibyuming,,,,1,1,1
yohoads,,,,1,,1
cloudmobi,,,,1,,1
Flymobi,,,,1,,1
oakmastering,,,,1,,1
MiOTA*,,,,,1,1
Amazon,,,,1,,1
Yandex*,,,,1,,1
Mail.ru*,,,1,1,,1
Amplitude,,,,1,,1
Baidu*,,,,,1,1
tclclouds,,1,,,,1
Xiaomi,,,,,1,1
Opera,,,,1,,1
Vmax,,,,1,,1
Vserv,,,1,1,,1
duapps,,,,1,,1
\textbf{Total},\textbf{3},\textbf{6},,\textbf{96},\textbf{30},\textbf{125}


==> plots/pii_type.csv <==
category,apks,packs
Location Info.,666,342
IMEI,531,145
AD ID,206,134
Device MAC,208,43
Android ID,54,19
WiFi MAC,7,7
Device IP,9,7
\textbf{Total},\textbf{1042},\textbf{411}


==> plots/website_list.csv <==
website,category
cnpolitics.org,News
xw.qq.com,Social Network
chinalawandpolicy.com,Political Criticism
www.falundafa.org,Religion
m.intl.taobao.com,Commercial
clb.org.hk,Human Rights
m.sm.cn,Search Engine
uu.163.com,Gaming
tantanapp.com,Dating
t66y.com,Pornography Sharing

